Testing Global Constraints

Every Constraint Programming (CP) solver exposes a library of constraints for solving combinatorial problems. In order to be useful, CP solvers need to be bug-free. Therefore the testing of the solver is crucial to make developers and users confident. We present a Java library allowing any JVM based solver to test that the implementations of the individual constraints are correct. The library can be used in a test suite executed in a continuous integration tool or it can also be used to discover minimalist instances violating some properties (arc-consistency, etc) in order to help the developer to identify the origin of the problem using standard debuggers.

==> stats/failedTestsInc.txt <==
TEST FAILED : 
Init : [[0][-3,-7,3,7][4,-6,-9,0][-4,-7,1][-9,9,-8,5]]
Push: [[0][-3,-7,3,7][4,-6,-9,0][-4,-7,1][9,5]]
Restriction of domains (x_4>5): [[0][-3,-7,3,7][4,-6,-9,0][-4,-7,1][9]]
Push: [[0][-3,-7,3,7][4,-6,-9,0][-4,-7,1][9]]
Restriction of domains (x_2!=0): [[0][-3,-7,3,7][4,-6,-9][-4,-7,1][9]]
Push: [[0][-3,-7,3,7][4,-6,-9][-4,-7,1][9]]
Restriction of domains (x_2>=-6): [[0][-3,-7,3,7][4,-6][-4,-7,1][9]]
Push: [[0][-3,-7,3,7][4,-6][-4,-7,1][9]]
Restriction of domains (x_1<7): [[0][-3,-7,3][4,-6][-4,-7,1][9]]
Push: [[0][-3,-7,3][4,-6][-4,-7,1][9]]
Restriction of domains (x_1=3) failed: 
After the application of Restriction of domains (x_1=3): 
Initial domains |Trusted domains |Tested domains 
[0]             |[]              |[0]
[-3, -7, 3]     |[]              |[3]
[4, -6]         |[]              |[-6, 4]
[-4, -7, 1]     |[]              |[1, -4, -7]
[9]             |[]              |[9]

------------------------------

==> stats/failedTestsStatic.txt <==
Initial domains   |Trusted filtering |Tested filtering 
[3, 4]            |[4]               |[3, 4]
[0, 4]            |[0]               |[0, 4]
[1, 3]            |[3]               |[1, 3]
[1, 0]            |[1]               |[0, 1]
[2]               |[2]               |[2]

Initial domains   |Trusted filtering |Tested filtering 
[0, 3, 4]         |[4]               |[3, 4]
[0, 2, 4, 3]      |[3, 0]            |[0, 4, 3]
[1, 3]            |[1, 3]            |[1, 3]
[1, 0]            |[0, 1]            |[0, 1]
[4, 2]            |[2]               |[2]


==> stats/passedTestsInc.txt <==
Initial domains   |Trusted filtering |Tested filtering 
[-1, -10, -8, -5] |[-1, -10, -8, -5] |[-5, -1, -8, -10]
[-10, -3, 3, 0]   |[-3, 3, 0]        |[0, -3, 3]
[5, -8, 6, -4]    |[5, 6, -4]        |[5, 6, -4]
[0, -7, -1, 6]    |[0, -1, 6]        |[0, -1, 6]
[-1, -4, 1, -10]  |[-1, -4, 1]       |[1, -1, -4]

TEST PASSED : 
Init : [[-1,-10,-8,-5][-10,-3,3,0][5,-8,6,-4][0,-7,-1,6][-1,-4,1,-10]]
Push: [[-1,-10,-8,-5][-3,3,0][5,6,-4][0,-1,6][-1,-4,1]]
Restriction of domains (x_1!=-3): [[-1,-10,-8,-5][3,0][5,6,-4][0,-1,6][-1,-4,1]]
Push: [[-1,-10,-8,-5][3,0][5,6,-4][0,-1,6][-1,-4,1]]
Restriction of domains (x_4>=1): [[-1,-10,-8,-5][3,0][5,6,-4][0,-1,6][1]]
Push: [[-1,-10,-8,-5][3,0][5,6,-4][0,-1,6][1]]
Restriction of domains (x_1>0): [[-1,-10,-8,-5][3][5,6,-4][0,-1,6][1]]
Push: [[-1,-10,-8,-5][3][5,6,-4][0,-1,6][1]]
Restriction of domains (x_0<=-8): [[-10][3][5][6][1]]
Pop: [[-1,-10,-8,-5][3][5,6,-4][0,-1,6][1]]
Pop: [[-1,-10,-8,-5][3,0][5,6,-4][0,-1,6][1]]
Pop: [[-1,-10,-8,-5][3,0][5,6,-4][0,-1,6][-1,-4,1]]
Push: [[-1,-10,-8,-5][3,0][5,6,-4][0,-1,6][-1,-4,1]]
Restriction of domains (x_2=5): [[-1,-10,-8,-5][3,0][5][0,-1,6][-1,-4,1]]
Push: [[-1,-10,-8,-5][3,0][5][0,-1,6][-1,-4,1]]
Restriction of domains (x_3>-1): [[-1,-10,-8,-5][3,0][5][0,6][-1,-4,1]]
Push: [[-1,-10,-8,-5][3,0][5][0,6][-1,-4,1]]
Restriction of domains (x_0<=-5): [[-10,-8,-5][3,0][5][6][-1,-4,1]]
Push: [[-10,-8,-5][3,0][5][6][-1,-4,1]]
Restriction of domains (x_1>=3): [[-10,-8,-5][3][5][6][-1,-4,1]]
Push: [[-10,-8,-5][3][5][6][-1,-4,1]]
Restriction of domains (x_0<-5): [[-10,-8][3][5][6][-1,1]]
Push: [[-10,-8][3][5][6][-1,1]]
Restriction of domains (x_4!=-1): [[-10][3][5][6][1]]
Pop: [[-10,-8][3][5][6][-1,1]]
Pop: [[-10,-8,-5][3][5][6][-1,-4,1]]
Push: [[-10,-8,-5][3][5][6][-1,-4,1]]
Restriction of domains (x_4=-4): [[-5][3][5][6][-4]]
------------------------------

==> stats/passedTestsStatic.txt <==
Initial domains   |Trusted filtering |Tested filtering 
[0]               |[]                |[]
[0, 2, 4, 3]      |[]                |[]
[1, 3]            |[]                |[]
[1, 0]            |[]                |[]
[4, 2]            |[]                |[]

Initial domains   |Trusted filtering |Tested filtering 
[4, 1, 3]         |[3, 4]            |[3, 4]
[0, 1, 2]         |[2, 0]            |[0, 2]
[3, 4, 2, 0]      |[4, 3]            |[3, 4]
[0, 2, 1]         |[1, 2, 0]         |[0, 1, 2]
[1, 2, 0, 4]      |[0, 2, 1]         |[0, 1, 2]


==> stats/statisticsInc.txt <==
Here are the statistics of the executed tests :  
-------------------------------------------- 
 
Number of executed tests : 2965
Number of failed tests : 0

Tested and trusted algorithms filters the same : 2965
Tested algorithm filters less than the trusted : 0
Tested algorithm filters more than the trusted (stronger) : 0
Trusted algorithm and tested one filters differently 
(without one stronger than the other) : 0

Trusted algorithm filters no value : 438

Ratio of filtering until no solution found (tested algo/ trusted algo) : 108/108
Ratio of filtering until a single solution (tested algo/ trusted algo) : 192/192

The average depth reached by the dives is 3
The maximum depth reached is 10

Generator :
	Seed: random
	variable	density	range
	0           0.2     (-10,10)
	1           0.2     (-10,10)
	2           0.2     (-10,10)
	3           0.2     (-10,10)
	4           0.2     (-10,10)


==> stats/statisticsStatic.txt <==
Here are the statistics of the executed tests :  
-------------------------------------------- 
 
Number of executed tests : 87
Number of failed tests : 5

Tested and trusted algorithms filters the same : 82
Tested algorithm filters less than the trusted : 5
Tested algorithm filters more than the trusted (stronger) : 0
Trusted algorithm and tested one filters differently 
(without one stronger than the other) : 0

Trusted algorithm filters no value : 0

Ratio of filtering until no solution found (tested algo/ trusted algo) : 41/41
Ratio of filtering until a single solution (tested algo/ trusted algo) : 28/30

Generator :
	Seed: 120
	variable	density	range
	0           0.8     (0,4)
	1           0.8     (0,4)
	2           0.8     (0,4)
	3           0.8     (0,4)
	4           0.8     (0,4)

